CantoneseLLM v2: Reasoning in a Low-Resource Language

Cantonese is widely spoken but remains low-resource in written data, with no large corpus of native Cantonese reasoning traces available for model training. We develop and release CantoneseLLM v2, comprising models based on Qwen3 8B and 30B-A3B. The models are trained through CPT on 784 million Cantonese and Hong Kong-related tokens, chat-vector merging, SFT, DPO, and RLVR. Evaluation across the training stages shows that chat-vector merging transfers instruction following but preserves the donor model's reasoning language, while SFT with limited Cantonese reasoning data substantially shortens or removes reasoning traces and reduces benchmark performance. DPO restores the reasoning-block format, particularly for the 8B model, but recovers only part of the lost performance. The RLVR training with Cantonese language and Traditional Chinese scripts as multiplicative constraints introduced Cantonese language alignment and restored the lost performance. The 30B-A3B model reaches 73.16 on HKCanto-Eval, within 1.20 points of its merged checkpoint, while retaining the Cantonese reasoning behaviour absent from that checkpoint. We release the model checkpoints, the training environments, and a thirteen-year Traditional Chinese Common Crawl dataset. The models can be accessed at https://huggingface.co/collections/hon9kon9ize/cantonesellm-v20

==> cjkimages.txt <==
# page	char	U+	style
1	只	U+53EA	R
2	隻	U+96BB	R
3	現	U+73FE	R
4	在	U+5728	R
5	而	U+800C	R
6	家	U+5BB6	R
7	中	U+4E2D	R
8	好	U+597D	R
9	喇	U+5587	R
10	，	U+FF0C	R
11	我	U+6211	R
12	嚟	U+569F	R
13	計	U+8A08	R
14	下	U+4E0B	R
15	不	U+4E0D	R
16	需	U+9700	R
17	要	U+8981	R
18	解	U+89E3	R
19	釋	U+91CB	R
20	但	U+4F46	R
21	係	U+4FC2	R
22	等	U+7B49	R
23	可	U+53EF	R
24	能	U+80FD	R
25	問	U+554F	R
26	題	U+984C	R
27	冇	U+5187	R
28	呢	U+5462	R
29	句	U+53E5	R
30	嘢	U+5622	R
31	翻	U+7FFB	R
32	譯	U+8B6F	R
33	成	U+6210	R
34	廣	U+5EE3	R
35	東	U+6771	R
36	話	U+8A71	R
37	以	U+4EE5	R
38	咁	U+5481	R
39	講	U+8B1B	R
40	個	U+500B	R
41	一	U+4E00	R
42	數	U+6578	R
43	學	U+5B78	R
44	應	U+61C9	R
45	用	U+7528	R
46	先	U+5148	R
47	理	U+7406	R
48	目	U+76EE	R
49	入	U+5165	R
50	面	U+9762	R
51	嘅	U+5605	R
52	據	U+64DA	R
53	同	U+540C	R
54	埋	U+57CB	R
55	算	U+7B97	R
56	邏	U+908F	R
57	輯	U+8F2F	R
58	。	U+3002	R
59	鴨	U+9D28	R
60	每	U+6BCF	R
61	日	U+65E5	R
62	生	U+751F	R
63	隻	U+96BB	B
64	蛋	U+86CB	R
65	首	U+9996	R
66	佢	U+4F62	R
67	自	U+81EA	R
68	己	U+5DF1	R
69	食	U+98DF	R
70	早	U+65E9	R
71	餐	U+9910	R
72	咗	U+5497	R
73	然	U+7136	R
74	後	U+5F8C	R
75	整	U+6574	R
76	鬆	U+9B06	R
77	餅	U+9905	R
78	所	U+6240	R
79	總	U+7E3D	R
80	共	U+5171	R
81	（	U+FF08	R
82	）	U+FF09	R
83	朋	U+670B	R
84	友	U+53CB	R
85	剩	U+5269	B
86	返	U+8FD4	B
87	就	U+5C31	R
88	拆	U+62C6	R
89	條	U+689D	R
90	步	U+6B65	R
91	驟	U+9A5F	R
92	朝	U+671D	R
93	焗	U+7117	B
94	鬆	U+9B06	B
95	餅	U+9905	B
96	低	U+4F4E	B
97	去	U+53BB	R
98	農	U+8FB2	R
99	夫	U+592B	R
100	市	U+5E02	R
101	場	U+5834	R
102	賣	U+8CE3	R
103	返	U+8FD4	R
104	幾	U+5E7E	R
105	多	U+591A	R
106	再	U+518D	R
107	乘	U+4E58	R
108	蚊	U+868A	R
109	價	U+50F9	R
110	錢	U+9322	R
111	會	U+6703	R
112	喺	U+55BA	R
113	新	U+65B0	R
114	鮮	U+9BAE	R
115	賺	U+8CFA	R
116	到	U+5230	R
117	最	U+6700	R
118	將	U+5C07	R
119	嗰	U+55F0	R
120	剩	U+5269	R
121	低	U+4F4E	R
122	唉	U+5509	R
123	啲	U+5572	R
124	睇	U+7747	R
125	吓	U+5413	R
126	直	U+76F4	R
127	情	U+60C5	R
128	使	U+4F7F	R
129	乜	U+4E5C	R
130	舊	U+820A	R
131	修	U+4FEE	R
132	復	U+5FA9	R
133	師	U+5E2B	R
134	陶	U+9676	R
135	瓷	U+74F7	R
136	器	U+5668	R
137	紡	U+7D21	R
138	織	U+7E54	R
139	品	U+54C1	R
140	夢	U+5922	R
141	境	U+5883	R
142	時	U+6642	R
143	間	U+9593	R
144	咖	U+5496	R
145	啡	U+5561	R
146	拖	U+62D6	R
147	欠	U+6B20	R
148	員	U+54E1	R
149	工	U+5DE5	R
150	強	U+5F37	R
151	積	U+7A4D	R
152	金	U+91D1	R
153	供	U+4F9B	R
154	款	U+6B3E	R
155	　	U+3000	R
156	局	U+5C40	R
157	稟	U+7A1F	R
158	追	U+8FFD	R
159	討	U+8A0E	R
160	萬	U+842C	R
161	元	U+5143	R
162	海	U+6D77	R
163	皇	U+7687	R
164	粥	U+7CA5	R
165	店	U+5E97	R
166	月	U+6708	R
167	啟	U+555F	R
168	動	U+52D5	R
169	民	U+6C11	R
170	事	U+4E8B	R
171	索	U+7D22	R
172	償	U+511F	R
173	程	U+7A0B	R
174	序	U+5E8F	R
175	：	U+FF1A	R
176	遭	U+906D	R
177	及	U+53CA	R
178	附	U+9644	R
179	加	U+52A0	R
180	費	U+8CBB	R
181	涉	U+6D89	R
182	勞	U+52DE	R
183	處	U+8655	R
184	正	U+6B63	R
185	約	U+7D04	R
186	名	U+540D	R
187	已	U+5DF2	R
188	登	U+767B	R
189	記	U+8A18	R
190	飲	U+98F2	R
191	僱	U+50F1	R
192	申	U+7533	R
193	薪	U+85AA	R
194	法	U+6CD5	R
195	定	U+5B9A	R
196	權	U+6B0A	R
197	益	U+76CA	R
198	漢	U+6F22	R
199	鼎	U+9F0E	R
200	書	U+66F8	R
201	院	U+9662	R
202	交	U+4EA4	R
203	兩	U+5169	R
204	指	U+6307	R
205	仁	U+4EC1	R
206	滙	U+6ED9	R
207	近	U+8FD1	R
208	迅	U+8FC5	R
209	經	U+7D93	R
210	補	U+88DC	R
211	舒	U+8212	R
212	適	U+9069	R
213	堡	U+5821	R
214	受	U+53D7	R
215	影	U+5F71	R
216	響	U+97FF	R
217	未	U+672A	R
218	有	U+6709	R
219	為	U+70BA	R
220	至	U+81F3	R
221	職	U+8077	R
222	業	U+696D	R
223	魔	U+9B54	R
224	術	U+8853	R
225	性	U+6027	R
226	格	U+683C	R
227	神	U+795E	R
228	秘	U+79D8	R
229	、	U+3001	R
230	幽	U+5E7D	R
231	默	U+9ED8	R
232	觀	U+89C0	R
233	察	U+5BDF	R
234	微	U+5FAE	R
235	擅	U+64C5	R
236	長	U+9577	R
237	平	U+5E73	R
238	凡	U+51E1	R
239	物	U+7269	R
240	變	U+8B8A	R
241	得	U+5F97	R
242	奇	U+5947	R
243	並	U+4E26	R
244	透	U+900F	R
245	過	U+904E	R
246	帶	U+5E36	R
247	畀	U+7540	R
248	眾	U+773E	R
249	歡	U+6B61	R
250	樂	U+6A02	R
251	聞	U+805E	R
252	都	U+90FD	R
253	心	U+5FC3	R
254	寒	U+5BD2	R
255	做	U+505A	R
256	怕	U+6015	R
257	表	U+8868	R
258	演	U+6F14	R
259	失	U+5931	R
260	手	U+624B	R
261	公	U+516C	R
262	司	U+53F8	R
263	頭	U+982D	R
264	唔	U+5514	R
265	出	U+51FA	R
266	糧	U+7CE7	R
267	俾	U+4FFE	R
268	你	U+4F60	R
269	連	U+9023	R
270	辛	U+8F9B	R
271	苦	U+82E6	R
272	命	U+547D	R
273	基	U+57FA	R
274	本	U+672C	R
275	保	U+4FDD	R
276	障	U+969C	R
277	走	U+8D70	R
278	人	U+4EBA	R
279	哋	U+54CB	R
280	血	U+8840	R
281	汗	U+6C57	R
282	停	U+505C	R
283	聽	U+807D	R
284	落	U+843D	R
285	似	U+4F3C	R
286	舞	U+821E	R
287	台	U+53F0	R
288	上	U+4E0A	R
289	斷	U+65B7	R
290	嘗	U+5617	R
291	試	U+8A66	R
292	希	U+5E0C	R
293	望	U+671B	R
294	完	U+5B8C	R
295	美	U+7F8E	R
296	呈	U+5448	R
297	如	U+5982	R
298	果	U+679C	R
299	份	U+4EFD	R
300	搞	U+641E	R
301	複	U+8907	R
302	雜	U+96DC	R
303	？	U+FF1F	R
304	由	U+7531	R
305	開	U+958B	R
306	發	U+767C	R
307	語	U+8A9E	R
308	言	U+8A00	R
309	模	U+6A21	R
310	型	U+578B	R
311	請	U+8ACB	R
312	香	U+9999	R
313	港	U+6E2F	R
314	回	U+56DE	R
315	答	U+7B54	R
316	三	U+4E09	R
317	仲	U+4EF2	R
318	四	U+56DB	R
319	焗	U+7117	R
320	嗯	U+55EF	R
321	户	U+6237	R
322	问	U+95EE	R
323	的	U+7684	B
324	是	U+662F	R
325	鸭	U+9E2D	R
326	子	U+5B50	R
327	天	U+5929	R
328	后	U+540E	R
329	她	U+5979	R
330	赚	U+8D5A	R
331	少	U+5C11	R
332	钱	U+94B1	R
333	清	U+6E05	R
334	楚	U+695A	R
335	个	U+4E2A	R
336	流	U+6D41	R
337	题	U+9898	R
338	说	U+8BF4	R
339	戶	U+6236	R
340	嘅	U+5605	B
341	係	U+4FC2	B
342	關	U+95DC	R
343	於	U+65BC	R
344	意	U+610F	R
345	因	U+56E0	R
346	系	U+7CFB	R
347	統	U+7D71	R
348	設	U+8A2D	R
349	現	U+73FE	B
350	在	U+5728	B
351	中	U+4E2D	B
352	口	U+53E3	R
353	只	U+53EA	B
354	餘	U+9918	R
355	晒	U+6652	B
356	問	U+554F	B
357	題	U+984C	B
358	：	U+FF1A	B
359	「	U+300C	R
360	該	U+8A72	R
361	」	U+300D	R
362	謝	U+8B1D	R
363	咩	U+54A9	R
364	唔	U+5514	I
365	該	U+8A72	I
366	多	U+591A	I
367	謝	U+8B1D	I
368	核	U+6838	B
369	心	U+5FC3	B
370	差	U+5DEE	B
371	異	U+7570	B
372	感	U+611F	R
373	恩	U+6069	R
374	嚴	U+56B4	R
375	區	U+5340	R
376	分	U+5206	R
377	收	U+6536	R
378	禮	U+79AE	R
379	讚	U+8B9A	R
380	惠	U+60E0	R
381	通	U+901A	R
382	常	U+5E38	R
383	牽	U+727D	R
384	接	U+63A5	R
385	衡	U+8861	R
386	量	U+91CF	R
387	；	U+FF1B	R
388	舉	U+8209	R
389	之	U+4E4B	R
390	提	U+63D0	R
391	力	U+529B	R
392	或	U+6216	R
393	者	U+8005	R
394	獲	U+7372	R
395	服	U+670D	R
396	務	U+52D9	R
397	例	U+4F8B	R
398	買	U+8CB7	R
399	文	U+6587	B
400	化	U+5316	B
401	與	U+8207	B
402	交	U+4EA4	B
403	際	U+969B	B
404	陷	U+9677	B
405	阱	U+9631	B
406	茶	U+8336	R
407	廳	U+5EF3	R
408	對	U+5C0D	R
409	侍	U+4F8D	R
410	母	U+6BCD	R
411	覺	U+89BA	R
412	非	U+975E	R
413	突	U+7A81	R
414	兀	U+5140	R
415	甚	U+751A	R
416	譏	U+8B4F	R
417	諷	U+8AF7	R
418	必	U+5FC5	R
419	須	U+9808	R
420	醒	U+9192	R
421	習	U+7FD2	R
422	陷	U+9677	R
423	阱	U+9631	R
424	唔	U+5514	B
425	該	U+8A72	B
426	其	U+5176	B
427	他	U+4ED6	B
428	用	U+7528	B
429	法	U+6CD5	B
430	注	U+6CE8	R
431	其	U+5176	R
432	他	U+4ED6	R
433	喚	U+559A	R
434	引	U+5F15	R
435	起	U+8D77	R
436	功	U+529F	R
437	借	U+501F	R
438	候	U+5019	R
439	大	U+5927	R
440	嗌	U+55CC	R
441	唔	U+5514	BI
442	該	U+8A72	BI
443	答	U+7B54	B
444	案	U+6848	B
445	（	U+FF08	B
446	節	U+7BC0	B
447	錄	U+9304	B
448	）	U+FF09	B
449	主	U+4E3B	R
450	別	U+5225	R
451	收	U+6536	B
452	到	U+5230	B
453	啲	U+5572	B
454	咩	U+54A9	B
455	一	U+4E00	B
456	使	U+4F7F	B
457	「	U+300C	B
458	多	U+591A	B
459	謝	U+8B1D	B
460	」	U+300D	B
461	當	U+7576	R
462	求	U+6C42	R
463	報	U+5831	R
464	送	U+9001	R
465	！	U+FF01	R
466	／	U+FF0F	R
467	屬	U+5C6C	R
468	稱	U+7A31	R
469	老	U+8001	R
470	細	U+7D30	R
471	二	U+4E8C	B
472	購	U+8CFC	R
473	幫	U+5E6B	R
474	門	U+9580	R
475	簡	U+7C21	B
476	單	U+55AE	B
477	判	U+5224	B
478	別	U+5225	B
479	準	U+6E96	B
480	則	U+5247	B
481	小	U+5C0F	R
482	讓	U+8B93	R
483	路	U+8DEF	R
484	則	U+5247	R
485	多	U+591A	BI
486	謝	U+8B1D	BI
487	專	U+5C08	B
488	家	U+5BB6	B
489	提	U+63D0	B
490	示	U+793A	B
491	人	U+4EBA	B
492	手	U+624B	B
493	撰	U+64B0	B
494	寫	U+5BEB	B
495	緊	U+7DCA	R
496	示	U+793A	R
497	作	U+4F5C	R
498	進	U+9032	R
499	行	U+884C	R
500	飯	U+98EF	R
501	住	U+4F4F	R
502	狀	U+72C0	R
503	態	U+614B	R
504	持	U+6301	R
505	續	U+7E8C	R
506	揸	U+63F8	R
507	暫	U+66AB	R
508	緊	U+7DCA	I
509	食	U+98DF	I
510	飯	U+98EF	I
511	住	U+4F4F	I
512	揸	U+63F8	I
513	本	U+672C	I
514	書	U+66F8	I
515	睇	U+7747	I
516	先	U+5148	I
517	字	U+5B57	R
518	綴	U+7DB4	R
519	分	U+5206	B
520	析	U+6790	B
521	目	U+76EE	B
522	標	U+6A19	B
523	字	U+5B57	B
524	住	U+4F4F	B
525	體	U+9AD4	R
526	義	U+7FA9	R
527	二	U+4E8C	R
528	祈	U+7948	R
529	警	U+8B66	R
530	告	U+544A	R
531	企	U+4F01	R
532	住	U+4F4F	BI
533	企	U+4F01	I
534	對	U+5C0D	B
535	比	U+6BD4	B
536	着	U+7740	R
537	衫	U+886B	R
538	着	U+7740	I
539	衫	U+886B	I
540	母	U+6BCD	B
541	語	U+8A9E	B
542	干	U+5E72	B
543	擾	U+64FE	B
544	普	U+666E	R
545	著	U+8457	R
546	被	U+88AB	R
547	濫	U+6FEB	R
548	錯	U+932F	R
549	明	U+660E	R
550	確	U+78BA	R
551	互	U+4E92	R
552	換	U+63DB	R
553	著	U+8457	I
554	緊	U+7DCA	B
555	動	U+52D5	B
556	作	U+4F5C	B
557	正	U+6B63	B
558	進	U+9032	B
559	行	U+884C	B
560	雨	U+96E8	R
561	狀	U+72C0	B
562	態	U+614B	B
563	持	U+6301	B
564	續	U+7E8C	B
565	或	U+6216	B
566	暫	U+66AB	B
567	時	U+6642	B
568	性	U+6027	B
569	拎	U+62CE	R
570	放	U+653E	R
571	經	U+7D93	B
572	典	U+5178	B
573	例	U+4F8B	B
574	子	U+5B50	B
575	着	U+7740	B
576	衫	U+886B	B
577	件	U+4EF6	R
578	身	U+8EAB	R
579	常	U+5E38	B
580	見	U+898B	B
581	誤	U+8AA4	B
582	區	U+5340	B
583	普	U+666E	B
584	通	U+901A	B
585	話	U+8A71	B
586	緊	U+7DCA	BI
587	落	U+843D	I
588	雨	U+96E8	I
589	在	U+5728	I
590	你	U+4F60	I
591	着	U+7740	BI
592	衫	U+886B	BI
593	嚟	U+569F	B
594	喺	U+55BA	B
595	首	U+9996	B
596	先	U+5148	B
597	佢	U+4F62	B
598	所	U+6240	B
599	以	U+4EE5	B
600	然	U+7136	B
601	後	U+5F8C	B
602	白	U+767D	R
603	內	U+5167	R
604	容	U+5BB9	R
605	第	U+7B2C	R
606	咗	U+5497	B
607	不	U+4E0D	B
608	需	U+9700	B
609	要	U+8981	B
610	解	U+89E3	B
611	釋	U+91CB	B
612	打	U+6253	R
613	半	U+534A	R
614	把	U+628A	R
615	弄	U+5F04	R
616	這	U+9019	R
617	樣	U+6A23	R
618	了	U+4E86	R
619	的	U+7684	R
620	也	U+4E5F	R
621	夠	U+5920	R
622	看	U+770B	R
623	醫	U+91AB	R
624	得	U+5F97	B
625	搞	U+641E	B
626	個	U+500B	B
627	身	U+8EAB	B
628	咁	U+5481	B
629	樣	U+6A23	B
630	夠	U+5920	B
631	睇	U+7747	B
632	想	U+60F3	R
633	轉	U+8F49	R
634	化	U+5316	R
635	全	U+5168	R
636	任	U+4EFB	R
637	何	U+4F55	R
638	搞	U+641E	I
639	到	U+5230	I
640	自	U+81EA	I
641	己	U+5DF1	I
642	個	U+500B	I
643	身	U+8EAB	I
644	咁	U+5481	I
645	打	U+6253	B
646	工	U+5DE5	B
647	下	U+4E0B	B
648	半	U+534A	B
649	條	U+689D	B
650	命	U+547D	B
651	，	U+FF0C	B
652	把	U+628A	B
653	自	U+81EA	B
654	己	U+5DF1	B
655	體	U+9AD4	B
656	弄	U+5F04	B
657	成	U+6210	B
658	這	U+9019	B
659	賺	U+8CFA	B
660	了	U+4E86	B
661	錢	U+9322	B
662	也	U+4E5F	B
663	你	U+4F60	B
664	去	U+53BB	B
665	看	U+770B	B
666	醫	U+91AB	B
667	生	U+751F	B
668	。	U+3002	B
669	顧	U+9867	R
670	文	U+6587	R
671	取	U+53D6	R
672	鍵	U+9375	R
673	資	U+8CC7	R
674	訊	U+8A0A	R
675	遵	U+9075	R
676	循	U+5FAA	R
677	仔	U+4ED4	R
678	閱	U+95B1	R
679	讀	U+8B80	R
680	述	U+8FF0	R
681	簡	U+7C21	R
682	潔	U+6F54	R
683	且	U+4E14	R
684	列	U+5217	R
685	從	U+5F9E	R
686	實	U+5BE6	R
687	具	U+5177	R
688	節	U+7BC0	R
689	核	U+6838	R
690	概	U+6982	R
691	念	U+5FF5	R
692	重	U+91CD	R
693	和	U+548C	R
694	點	U+9EDE	R
695	晰	U+6670	R
696	原	U+539F	R
697	支	U+652F	R
698	密	U+5BC6	R
699	集	U+96C6	R
700	更	U+66F4	R
701	易	U+6613	R
702	形	U+5F62	R
703	式	U+5F0F	R
704	添	U+6DFB	R
705	標	U+6A19	R
706	副	U+526F	R
707	地	U+5730	R
708	道	U+9053	R
709	撰	U+64B0	R
710	寫	U+5BEB	R
711	風	U+98A8	R
712	純	U+7D14	R
713	丈	U+4E08	R
714	世	U+4E16	R
715	庭	U+5EAD	R
716	減	U+6E1B	R
717	兒	U+5152	R
718	繼	U+7E7C	R
719	琴	U+7434	R
720	叫	U+53EB	R
721	屋	U+5C4B	R
722	比	U+6BD4	R
723	順	U+9806	R
724	考	U+8003	R
725	慮	U+616E	R
726	慣	U+6163	R
727	助	U+52A9	R
728	詞	U+8A5E	R
729	令	U+4EE4	R
730	段	U+6BB5	R
731	說	U+8AAA	R
732	傾	U+50BE	R
733	偈	U+5048	R
734	他	U+4ED6	I
735	佢	U+4F62	I
736	丈	U+4E08	I
737	夫	U+592B	I
738	老	U+8001	I
739	公	U+516C	I
740	生	U+751F	I
741	家	U+5BB6	I
742	庭	U+5EAD	I
743	收	U+6536	I
744	入	U+5165	I
745	大	U+5927	I
746	減	U+6E1B	I
747	屋	U+5C4B	I
748	少	U+5C11	I
749	咗	U+5497	I
750	好	U+597D	I
751	啲	U+5572	I
752	喺	U+55BA	I
753	冇	U+5187	B
754	呢	U+5462	B
755	句	U+53E5	B
756	嘢	U+5622	B
757	翻	U+7FFB	B
758	譯	U+8B6F	B
759	廣	U+5EE3	B
760	東	U+6771	B
761	可	U+53EF	B
762	講	U+8B1B	B
763	唯	U+552F	B
764	有	U+6709	B
765	濟	U+6FDF	R
766	況	U+6CC1	R
767	彙	U+5F59	R
768	死	U+6B7B	R
769	去	U+53BB	I
770	世	U+4E16	I
771	死	U+6B7B	I
772	柱	U+67F1	R
773	氣	U+6C23	R
774	綜	U+7D9C	R
775	合	U+5408	R
776	思	U+601D	R
777	串	U+4E32	R
778	齊	U+9F4A	R
779	後	U+5F8C	I
780	過	U+904E	I
781	為	U+70BA	I
782	了	U+4E86	I
783	讓	U+8B93	I
784	兒	U+5152	I
785	子	U+5B50	I
786	繼	U+7E7C	I
787	續	U+7E8C	I
788	學	U+5B78	I
789	小	U+5C0F	I
790	提	U+63D0	I
791	琴	U+7434	I
792	只	U+53EA	I
793	做	U+505A	I
794	兩	U+5169	I
795	份	U+4EFD	I
796	工	U+5DE5	I
797	作	U+4F5C	I
798	賺	U+8CFA	I
799	點	U+9EDE	I
800	錢	U+9322	I

